Small-scale stellar haloes: detecting low surface brightness features in the outskirts of Milky Way dwarf satellites

Dwarf galaxies are valuable laboratories for dynamical studies related to dark matter and galaxy evolution, yet it is currently unknown just how physically extended their stellar components are. Satellites orbiting the Galaxy's potential may undergo tidal stripping by the host, or alternatively, may themselves have accreted smaller systems whose debris populates the dwarf's own stellar halo. Evidence of these past interactions, if present, is best searched for in the outskirts of the satellite. However, foreground contamination dominates the signal at these large radial distances, making observation of stars in these regions difficult. In this work, we introduce an updated algorithm for application to Gaia data that identifies candidate member stars of dwarf galaxies, based on spatial, color-magnitude and proper motion information, and which allows for an outer component to the stellar distribution. Our method shows excellent consistency with spectroscopically confirmed members from the literature despite having no requirement for radial velocity information. We apply the algorithm to all $\sim$60 Milky Way dwarf galaxy satellites, and we find 9 dwarfs (Bo\"otes 1, Bo\"otes 3, Draco 2, Grus 2, Segue 1, Sculptor, Tucana 2, Tucana 3, and Ursa Minor) that exhibit evidence for a secondary, low-density outer profile. We identify many member stars which are located beyond 5 half-light radii (and in some cases, beyond 10). We argue these distant stars are likely tracers of dwarf stellar haloes or tidal streams, though ongoing spectroscopic follow-up will be required to determine the origin of these extended stellar populations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
